Constraints on cosmic strings using data from the first Advanced LIGO observing run

Cosmic strings are topological defects which can be formed in GUT-scale phase transitions in the early universe. They are also predicted to form in the context of string theory. The main mechanism for a network of Nambu-Goto cosmic strings to lose energy is through the production of loops and the subsequent emission of gravitational waves, thus offering an experimental signature for the existence of cosmic strings. Here we report on the analysis conducted to specifically search for gravitational-wave bursts from cosmic string loops in the data of Advanced LIGO 2015-2016 observing run (O1). No evidence of such signals was found in the data, and as a result we set upper limits on the cosmic string parameters for three recent loop distribution models. In this paper, we initially derive constraints on the string tension $G\mu$ and the intercommutation probability, using not only the burst analysis performed on the O1 data set, but also results from the previously published LIGO stochastic O1 analysis, pulsar timing arrays, cosmic microwave background and Big-Bang nucleosynthesis experiments. We show that these data sets are complementary in that they probe gravitational waves produced by cosmic string loops during very different epochs. Finally, we show that the data sets exclude large parts of the parameter space of the three loop distribution models we consider.

==> referee_answer.txt <==
We would like to thank the referees for reading our paper and sharing their thoughtful comments.  We have carefully considered the different points raised by the referees and wish to address them in this response.

In addition to the changes suggested by the referees, some text in the paper was edited:
- One author has been added: M.~Fitz-Axen.
- Reference to recent LIGO-Virgo detections were added.
- One paragraph has been added to discuss the separation between the burst (h>h*) and stochastic (h<h*) regime (see last paragraph in the first column of page 11). Some recent results show that resolvable bursts do contribute to the stochastic spectrum. However, this effect is negligible: the results presented in our paper are not effected when h* --> +infinity.
- A typography was corrected in the detection efficiency plot for the cusp signals (Fig. 2): the unit for the x-axis was wrong.
- A sentence was added to emphasize the fact the number of cusps/kinks per loop osciallation ($N_q$) is set to 1 (see after Eq. 22).


Referee A:

1. In a number of places, they say that the stochastic background is the incoherent superposition of bursts from cusps and kinks. This is not entirely accurate, because there is also the radiation from the smooth parts of the loop. If this radiation is not included in the calculation, it should be.

>>> Indeed, there is radiation from all the modes of the loop, including the smooth parts, and this is included indirectly in the quantity $\Gamma$ (with value of order 50).   At the high frequencies which interest us here, the dominant contribution to the stochastic bkgd is however from overlapping cusps and kinks: we agree that the vocabulary used  (following the paper of Damour and Vilenkin) could be made more precise, and we have done so.

2. In the discussion of model 1, the authors discuss loops in the matter era surviving from the radiation era. Such loops must exist in the other two models as well, and should be taken into account.

>>> This is a misunderstanding. Loops surviving the radiation era are included in all models. For model 2, it is explicitly said: "In the matter era, analogously to above, there are two contributions. The loops left over from the radiation era can be deduced from above.". For model 3, these loops are automatically included since the loop distribution at any time t is computed.

3. In the last sentence (before the acknowledgments), the authors say that at design sensitivity their detectors will surpass all current bounds. But looking at Fig.5, it appears that the pulsar bound in model 2 for p=1 is still more than an order of magnitude better than the design sensitivity.

>>> This is true. The last sentence in the paper has been edited to soften the original statement as follows:
"These will probe most of the parameter space for the three models, and, in particular for models 1 and 3, they will surpass all of the current bounds."

4. About the correctness of model 3.

>>> We wrote an experimental paper, whose purpose is to confront recent loop distribution models with experimental data. Our approach is agnostic and considers all models equally. Specifically for model 3, we show that essentially the entire parameter space is excluded.


Referee B:

1. Expected constraints on cosmic string parameters from combinations of terrestrial GW detectors, CMB, BBN and pulsars were discussed in the following papers. Please discuss the consistency with the current results. Kuroyanagi et al. Phys. Rev. D 86 (2012) 023503, Kuroyanagi et al. Phys. Rev. D 87 (2013) 023522

>>> Thank you for referencing these papers presenting the constraints which can be achieved with the design sensitivity of Advanced detectors. Our paper agrees very well when comparing the stochastic constraints (design) using model 1. We added the pointed references in the text:
"In Fig. 5 we also report the upper limits the stochastic analysis should achieve with an Advanced LIGO-Virgo detector network working at design sensitivity (see also [58, 59])."

2. It will be instructive to show a figure of a comparison of loop-size distribution between the three models.

The loop distribution is plotted for the 3 models and at different redshift values (see Fig. 1). Moreover, some text has been added at the end of sections II.A, II.B and II.C to describe such distribution.


==> referee_answer_2.txt <==
=== Answers to Referee A ===

We would like to thank the referee for their new report.

We have made it clear in the text (see section III.C. in particular) that our calculation of the stochastic background indeed neglects the contribution from the smooth parts of the loop. Neglecting this contribution leads to conservative upper limits, which we think is reasonable. Furthermore we have added 3 references regarding this: the two suggested by the referee and a further one, namely 1709.03845.

The referee correctly spotted a bug in our loop distribution implementation of model M=2. This bug resulted from the fact that when loops form, the maximum loop size in the radiation era and matter era take different values: \alpha = 0.10 and  \alpha = 0.18. The contribution from loops in the matter era comes from two loop categories: loops formed in the matter era (Eq. 9) and loops originally formed in the radiation era which have evolved since then. For this second contribution, we mistakenly used \alpha = 0.18 in the \beta function. This bug was unnoticed because the effect is small on the quantities which are relevant for gravitational-wave searches: the burst rate and the stochastic spectrum. However, the bug has been fixed and all the model 2 plots and quantities have been recomputed from scratch. In particular, Figures 1, 3, 6 and 7 were updated. As expected, the effect was found to be negligible for the stochastic background constraints, while we found an improvement of the burst limit for model 2 at the 7%-10% level.

We recently realized that upper limits presented in figure 6 were not computed uniformly: some of them were derived with a 90% CL, some others with a 95% CL. We updated the plots (and the associated text) to only quote limits with 95% confidence.

Finally, we received comments from one of the authors of model M=3. We added a clarifying comment regarding model 3 (see section II.C.).

